Variance bounds for a class of biochemical birth/death like processes via a discrete expansion and spectral properties of the Master equation

We consider a class of birth/death like process corresponding to coupled biochemical reactions and consider the problem of quantifying the variance of the molecular species in terms of the rates of the reactions. In particular, we address this problem in a configuration where a species is formed with a rate that depends nonlinearly on another spontaneously formed species. By making use of an appropriately formulated expansion based on the Newton series, in conjunction with spectral properties of the master equation, we derive an analytical expression that provides a hard bound for the variance. We show that this bound is exact when the propensities are linear, with numerical simulations demonstrating that this bound is also very close to the actual variance. An analytical expression for the covariance of the species is also derived.

==> Bound_SSA_MeanAvsVarBAndBoundBursting_Binomial.txt <==
MeanA	BoundVarB
0.00000	NaN	
10.00000	0.00009	
20.00000	0.01519	
30.00000	0.38200	
40.00000	4.20043	
50.00000	33.14715	
60.00000	255.31381	
70.00000	1728.46693	
80.00000	7594.52300	
90.00000	18620.06141	
100.00000	25652.65332	
110.00000	22241.79775	
120.00000	14836.57364	
130.00000	9849.30712	
140.00000	7728.59986	
150.00000	7038.38964	
160.00000	6854.84783	
170.00000	6819.52245	
180.00000	6820.88312	
190.00000	6828.49436	
200.00000	6835.23475	
210.00000	6840.07439	
220.00000	6843.33630	

==> Bound_SSA_MeanAvsVarBAndBoundBursting_Geometric.txt <==
MeanA	BoundVarB
0.00000	0.0	
10.00000	0.00001	
20.00000	0.00089	
30.00000	0.02226	
40.00000	0.24019	
50.00000	1.74079	
60.00000	11.34483	
70.00000	67.00534	
80.00000	276.83611	
90.00000	667.98700	
100.00000	933.42332	
110.00000	851.62190	
120.00000	630.07821	
130.00000	480.06494	
140.00000	418.52793	
150.00000	400.40922	
160.00000	396.88183	
170.00000	397.09910	
180.00000	397.91461	
190.00000	398.60562	
200.00000	399.08555	
210.00000	399.39980	
220.00000	399.60241	

==> Bound_SSA_MeanAvsVarBAndBoundBursting_Poisson.txt <==
MeanA	BoundVarB
0.00000	NaN	
10.00000	0.00004	
20.00000	0.00688	
30.00000	0.17278	
40.00000	1.89136	
50.00000	14.63493	
60.00000	108.84823	
70.00000	718.49155	
80.00000	3123.89286	
90.00000	7638.88234	
100.00000	10548.69781	
110.00000	9225.59181	
120.00000	6270.47217	
130.00000	4278.74159	
140.00000	3436.04028	
150.00000	3165.35948	
160.00000	3095.80440	
170.00000	3084.10101	
180.00000	3086.09952	
190.00000	3090.00719	
200.00000	3093.21977	
210.00000	3095.46942	
220.00000	3096.96840	

==> Bound_SSA_MeanAvsVarBAndBoundBursting_Uniform.txt <==
MeanA	BoundVarB
1.00000	0.00000	
6.00000	0.00000	
11.00000	0.00011	
16.00000	0.00181	
21.00000	0.01471	
26.00000	0.07970	
31.00000	0.32980	
36.00000	1.13073	
41.00000	3.40527	
46.00000	9.47191	
51.00000	25.46775	
56.00000	68.28114	
61.00000	182.75454	
66.00000	474.09741	
71.00000	1142.89833	
76.00000	2468.19535	
81.00000	4661.51831	
86.00000	7609.11337	
91.00000	10716.08822	
96.00000	13101.96639	
101.00000	14086.99339	
106.00000	13572.46151	
111.00000	12009.98807	
116.00000	10057.99239	
121.00000	8244.38923	
126.00000	6831.10391	
131.00000	5857.12982	
136.00000	5244.86196	
141.00000	4886.76237	
146.00000	4689.64712	
151.00000	4587.25028	
156.00000	4537.54992	
161.00000	4515.81910	
166.00000	4508.25219	
171.00000	4507.44477	
176.00000	4509.56413	
181.00000	4512.70171	
186.00000	4515.95686	
191.00000	4518.94267	
196.00000	4521.52545	
201.00000	4523.69015	
206.00000	4525.47238	
211.00000	4526.92501	
216.00000	4528.10268	

==> FdtAndVarr.txt <==
0.01000 40.00000 20.91108
0.06824 40.00000 46.91927
0.12647 40.00000 29.15395
0.18471 40.00000 11.44980
0.24294 40.00000 35.51921
0.30118 40.00000 53.35980
0.35941 40.00000 55.07408
0.41765 40.00000 61.82569
0.47588 40.00000 29.19765
0.53412 40.00000 55.11284
0.59235 40.00000 68.15347
0.65059 40.00000 15.33797
0.70882 40.00000 1.39939
0.76706 40.00000 3.63359
0.82529 40.00000 41.33994
0.88353 40.00000 77.34153
0.94176 40.00000 59.92619
1.00000 40.00000 56.44657

0.01000 50.00000 45.74646
0.06824 50.00000 42.33275
0.12647 50.00000 53.28104
0.18471 50.00000 30.57126
0.24294 50.00000 36.87865
0.30118 50.00000 37.94427
0.35941 50.00000 47.39045
0.41765 50.00000 40.66061
0.47588 50.00000 46.84345
0.53412 50.00000 55.96029
0.59235 50.00000 44.00787
0.65059 50.00000 47.09521
0.70882 50.00000 32.18364
0.76706 50.00000 26.37560
0.82529 50.00000 44.51096
0.88353 50.00000 45.98505
0.94176 50.00000 68.83509
1.00000 50.00000 2.85890

0.01000 60.00000 57.81682
0.06824 60.00000 48.44497
0.12647 60.00000 33.49147
0.18471 60.00000 41.43927
0.24294 60.00000 32.42171
0.30118 60.00000 42.21856
0.35941 60.00000 36.06033
0.41765 60.00000 27.32299
0.47588 60.00000 38.23832
0.53412 60.00000 46.28379
0.59235 60.00000 39.32750
0.65059 60.00000 48.31840
0.70882 60.00000 33.52765
0.76706 60.00000 40.61368
0.82529 60.00000 41.08392
0.88353 60.00000 42.05239
0.94176 60.00000 46.25148
1.00000 60.00000 39.30786

0.01000 70.00000 68.18298
0.06824 70.00000 43.46295
0.12647 70.00000 37.11343
0.18471 70.00000 25.77610
0.24294 70.00000 35.84261
0.30118 70.00000 34.17849
0.35941 70.00000 29.45269
0.41765 70.00000 33.87474
0.47588 70.00000 23.25567
0.53412 70.00000 37.75463
0.59235 70.00000 26.77612
0.65059 70.00000 33.17567
0.70882 70.00000 36.67740
0.76706 70.00000 41.14573
0.82529 70.00000 28.83634
0.88353 70.00000 40.35924
0.94176 70.00000 37.17792
1.00000 70.00000 46.30604

0.01000 80.00000 66.24584
0.06824 80.00000 42.00083
0.12647 80.00000 33.08453
0.18471 80.00000 25.62056
0.24294 80.00000 28.20490
0.30118 80.00000 25.51984
0.35941 80.00000 30.23046
0.41765 80.00000 28.94278
0.47588 80.00000 22.25338
0.53412 80.00000 25.64578
0.59235 80.00000 25.52722
0.65059 80.00000 27.16592
0.70882 80.00000 30.52586
0.76706 80.00000 25.24611
0.82529 80.00000 23.84174
0.88353 80.00000 31.65582
0.94176 80.00000 25.92566
1.00000 80.00000 33.29063

0.01000 90.00000 60.79197
0.06824 90.00000 29.60168
0.12647 90.00000 23.67473
0.18471 90.00000 17.34439
0.24294 90.00000 14.84213
0.30118 90.00000 13.64123
0.35941 90.00000 19.61938
0.41765 90.00000 14.54161
0.47588 90.00000 14.10938
0.53412 90.00000 14.30740
0.59235 90.00000 15.19578
0.65059 90.00000 12.85990
0.70882 90.00000 16.76648
0.76706 90.00000 14.16939
0.82529 90.00000 22.67539
0.88353 90.00000 28.69858
0.94176 90.00000 19.51443
1.00000 90.00000 4.92952

0.01000 100.00000 56.31790
0.06824 100.00000 19.63632
0.12647 100.00000 11.94962
0.18471 100.00000 9.12010
0.24294 100.00000 11.95224
0.30118 100.00000 1.41122
0.35941 100.00000 2.74755
0.41765 100.00000 6.45673
0.47588 100.00000 3.78500
0.53412 100.00000 9.33022
0.59235 100.00000 5.19063
0.65059 100.00000 8.43974
0.70882 100.00000 7.57240
0.76706 100.00000 14.75958
0.82529 100.00000 12.33962
0.88353 100.00000 6.57905
0.94176 100.00000 21.53629
1.00000 100.00000 10.83656

0.01000 110.00000 56.01375
0.06824 110.00000 13.61718
0.12647 110.00000 12.48243
0.18471 110.00000 4.44988
0.24294 110.00000 8.33968
0.30118 110.00000 0.66816
0.35941 110.00000 9.75303
0.41765 110.00000 0.45145
0.47588 110.00000 6.61433
0.53412 110.00000 3.81768
0.59235 110.00000 1.00796
0.65059 110.00000 7.28900
0.70882 110.00000 3.67733
0.76706 110.00000 4.65229
0.82529 110.00000 8.36082
0.88353 110.00000 1.52618
0.94176 110.00000 8.45571
1.00000 110.00000 5.74386

0.01000 120.00000 45.44625
0.06824 120.00000 11.23524
0.12647 120.00000 1.51835
0.18471 120.00000 0.86496
0.24294 120.00000 0.60924
0.30118 120.00000 3.23832
0.35941 120.00000 0.20282
0.41765 120.00000 5.37264
0.47588 120.00000 6.17288
0.53412 120.00000 5.48787
0.59235 120.00000 2.35343
0.65059 120.00000 2.70995
0.70882 120.00000 2.80568
0.76706 120.00000 5.20724
0.82529 120.00000 3.90462
0.88353 120.00000 1.70958
0.94176 120.00000 0.36416
1.00000 120.00000 6.52564

0.01000 130.00000 28.33626
0.06824 130.00000 6.30243
0.12647 130.00000 2.73742
0.18471 130.00000 0.10616
0.24294 130.00000 1.68900
0.30118 130.00000 4.82682
0.35941 130.00000 0.48968
0.41765 130.00000 0.73751
0.47588 130.00000 4.67615
0.53412 130.00000 6.67134
0.59235 130.00000 1.02921
0.65059 130.00000 1.68239
0.70882 130.00000 1.93795
0.76706 130.00000 3.14291
0.82529 130.00000 8.80261
0.88353 130.00000 3.89079
0.94176 130.00000 3.18057
1.00000 130.00000 2.85981

0.01000 140.00000 12.33413
0.06824 140.00000 0.19195
0.12647 140.00000 2.58971
0.18471 140.00000 0.58558
0.24294 140.00000 4.60290
0.30118 140.00000 0.96309
0.35941 140.00000 0.88763
0.41765 140.00000 0.43848
0.47588 140.00000 1.40307
0.53412 140.00000 1.13710
0.59235 140.00000 3.34599
0.65059 140.00000 0.07777
0.70882 140.00000 2.03844
0.76706 140.00000 7.62586
0.82529 140.00000 5.13175
0.88353 140.00000 4.29447
0.94176 140.00000 2.33536
1.00000 140.00000 0.70515

0.01000 150.00000 2.60419
0.06824 150.00000 2.02452
0.12647 150.00000 3.32776
0.18471 150.00000 2.77676
0.24294 150.00000 2.62896
0.30118 150.00000 3.32686
0.35941 150.00000 1.45064
0.41765 150.00000 1.24528
0.47588 150.00000 2.58851
0.53412 150.00000 1.38056
0.59235 150.00000 1.92263
0.65059 150.00000 1.38242
0.70882 150.00000 2.30195
0.76706 150.00000 3.45188
0.82529 150.00000 8.74183
0.88353 150.00000 6.63029
0.94176 150.00000 8.42868
1.00000 150.00000 3.02599

0.01000 160.00000 4.99321
0.06824 160.00000 1.41489
0.12647 160.00000 3.43306
0.18471 160.00000 3.14659
0.24294 160.00000 2.48338
0.30118 160.00000 0.56320
0.35941 160.00000 3.00156
0.41765 160.00000 2.27505
0.47588 160.00000 3.76430
0.53412 160.00000 4.29766
0.59235 160.00000 1.30440
0.65059 160.00000 6.24615
0.70882 160.00000 0.17313
0.76706 160.00000 2.07312
0.82529 160.00000 4.84468
0.88353 160.00000 3.47200
0.94176 160.00000 2.40299
1.00000 160.00000 6.30225

0.01000 170.00000 0.33269
0.06824 170.00000 0.42314
0.12647 170.00000 3.50287
0.18471 170.00000 4.96434
0.24294 170.00000 3.59679
0.30118 170.00000 0.74642
0.35941 170.00000 1.69515
0.41765 170.00000 4.44903
0.47588 170.00000 1.30551
0.53412 170.00000 4.35278
0.59235 170.00000 2.66096
0.65059 170.00000 6.05185
0.70882 170.00000 4.19546
0.76706 170.00000 2.26171
0.82529 170.00000 2.89861
0.88353 170.00000 2.75981
0.94176 170.00000 4.27617
1.00000 170.00000 6.41461

0.01000 180.00000 0.85843
0.06824 180.00000 1.71994
0.12647 180.00000 0.19864
0.18471 180.00000 6.80902
0.24294 180.00000 0.84739
0.30118 180.00000 3.00733
0.35941 180.00000 0.50232
0.41765 180.00000 3.69694
0.47588 180.00000 4.31517
0.53412 180.00000 1.54037
0.59235 180.00000 3.86961
0.65059 180.00000 1.59662
0.70882 180.00000 0.44412
0.76706 180.00000 5.51511
0.82529 180.00000 0.09534
0.88353 180.00000 0.11748
0.94176 180.00000 6.24967
1.00000 180.00000 8.93467

0.01000 190.00000 2.23489
0.06824 190.00000 4.26078
0.12647 190.00000 0.72141
0.18471 190.00000 3.12672
0.24294 190.00000 2.55019
0.30118 190.00000 0.46791
0.35941 190.00000 0.85547
0.41765 190.00000 4.89796
0.47588 190.00000 3.72994
0.53412 190.00000 3.31908
0.59235 190.00000 5.78085
0.65059 190.00000 0.19540
0.70882 190.00000 6.38319
0.76706 190.00000 1.54817
0.82529 190.00000 2.39816
0.88353 190.00000 3.11009
0.94176 190.00000 6.40545
1.00000 190.00000 6.75006

0.01000 200.00000 0.72470
0.06824 200.00000 4.13231
0.12647 200.00000 6.60921
0.18471 200.00000 3.14505
0.24294 200.00000 1.75233
0.30118 200.00000 2.16259
0.35941 200.00000 4.90522
0.41765 200.00000 3.12085
0.47588 200.00000 1.52192
0.53412 200.00000 2.28109
0.59235 200.00000 5.53451
0.65059 200.00000 2.47183
0.70882 200.00000 5.69228
0.76706 200.00000 1.82316
0.82529 200.00000 1.97044
0.88353 200.00000 1.10803
0.94176 200.00000 4.19664
1.00000 200.00000 4.35298


==> Justbound.txt <==
0.01000 50.00000 0.54866
0.06824 50.00000 3.66082
0.12647 50.00000 14.43374
0.18471 50.00000 6.18632
0.24294 50.00000 0.62494
0.30118 50.00000 3.76313
0.35941 50.00000 13.10527
0.41765 50.00000 5.89988
0.47588 50.00000 10.27037
0.53412 50.00000 19.90484
0.59235 50.00000 9.88191
0.65059 50.00000 10.11380
0.70882 50.00000 0.59268
0.76706 50.00000 12.14797
0.82529 50.00000 9.95801
0.88353 50.00000 9.54760
0.94176 50.00000 28.05297
1.00000 50.00000 27.01532

0.01000 60.00000 4.28189
0.06824 60.00000 9.78662
0.12647 60.00000 2.95408
0.18471 60.00000 5.21835
0.24294 60.00000 1.72664
0.30118 60.00000 8.65796
0.35941 60.00000 3.00579
0.41765 60.00000 3.75535
0.47588 60.00000 7.37799
0.53412 60.00000 13.82523
0.59235 60.00000 6.38158
0.65059 60.00000 14.62338
0.70882 60.00000 4.09603
0.76706 60.00000 10.87307
0.82529 60.00000 9.03290
0.88353 60.00000 10.76351
0.94176 60.00000 12.79681
1.00000 60.00000 9.08325

0.01000 70.00000 5.44786
0.06824 70.00000 0.13863
0.12647 70.00000 0.35589
0.18471 70.00000 3.21654
0.24294 70.00000 3.86417
0.30118 70.00000 4.47346
0.35941 70.00000 0.24887
0.41765 70.00000 4.20051
0.47588 70.00000 3.28179
0.53412 70.00000 8.44361
0.59235 70.00000 0.40437
0.65059 70.00000 5.87091
0.70882 70.00000 7.99682
0.76706 70.00000 11.61898
0.82529 70.00000 1.98677
0.88353 70.00000 11.58210
0.94176 70.00000 9.98025
1.00000 70.00000 16.91761

0.01000 80.00000 1.84548
0.06824 80.00000 2.36335
0.12647 80.00000 2.62942
0.18471 80.00000 0.31365
0.24294 80.00000 3.61969
0.30118 80.00000 2.19649
0.35941 80.00000 6.27144
0.41765 80.00000 6.62952
0.47588 80.00000 1.55546
0.53412 80.00000 4.04741
0.59235 80.00000 3.88875
0.65059 80.00000 6.39242
0.70882 80.00000 8.35383
0.76706 80.00000 6.58859
0.82529 80.00000 4.57308
0.88353 80.00000 10.12267
0.94176 80.00000 6.04309
1.00000 80.00000 11.77533

0.01000 90.00000 1.08389
0.06824 90.00000 0.00489
0.12647 90.00000 2.92799
0.18471 90.00000 1.49917
0.24294 90.00000 0.73707
0.30118 90.00000 1.04553
0.35941 90.00000 5.56069
0.41765 90.00000 1.84864
0.47588 90.00000 2.30710
0.53412 90.00000 3.99978
0.59235 90.00000 3.79237
0.65059 90.00000 3.46629
0.70882 90.00000 5.23594
0.76706 90.00000 4.76681
0.82529 90.00000 9.42186
0.88353 90.00000 11.98957
0.94176 90.00000 7.94704
1.00000 90.00000 1.49085

0.01000 100.00000 1.06165
0.06824 100.00000 1.74478
0.12647 100.00000 0.15796
0.18471 100.00000 0.30510
0.24294 100.00000 3.60724
0.30118 100.00000 1.86779
0.35941 100.00000 3.07043
0.41765 100.00000 1.89394
0.47588 100.00000 1.31991
0.53412 100.00000 4.12194
0.59235 100.00000 1.83562
0.65059 100.00000 3.29996
0.70882 100.00000 4.14727
0.76706 100.00000 8.05856
0.82529 100.00000 6.92530
0.88353 100.00000 2.77187
0.94176 100.00000 11.34935
1.00000 100.00000 6.39905

0.01000 110.00000 3.59813
0.06824 110.00000 2.15897
0.12647 110.00000 2.14199
0.18471 110.00000 0.62734
0.24294 110.00000 2.97425
0.30118 110.00000 0.23227
0.35941 110.00000 4.32460
0.41765 110.00000 0.16326
0.47588 110.00000 3.40449
0.53412 110.00000 2.43432
0.59235 110.00000 0.02384
0.65059 110.00000 4.54185
0.70882 110.00000 2.62844
0.76706 110.00000 3.56364
0.82529 110.00000 5.32416
0.88353 110.00000 0.15716
0.94176 110.00000 6.02868
1.00000 110.00000 4.47891

0.01000 120.00000 4.65642
0.06824 120.00000 0.55774
0.12647 120.00000 3.25332
0.18471 120.00000 0.81867
0.24294 120.00000 0.10758
0.30118 120.00000 1.96194
0.35941 120.00000 0.06950
0.41765 120.00000 3.28358
0.47588 120.00000 3.34574
0.53412 120.00000 3.46378
0.59235 120.00000 1.72725
0.65059 120.00000 1.98616
0.70882 120.00000 2.59174
0.76706 120.00000 4.01750
0.82529 120.00000 3.34119
0.88353 120.00000 2.29368
0.94176 120.00000 1.34450
1.00000 120.00000 5.01867

0.01000 130.00000 4.21340
0.06824 130.00000 1.28398
0.12647 130.00000 2.32135
0.18471 130.00000 0.33774
0.24294 130.00000 0.83913
0.30118 130.00000 2.83553
0.35941 130.00000 0.56907
0.41765 130.00000 0.06878
0.47588 130.00000 1.93744
0.53412 130.00000 4.06039
0.59235 130.00000 1.23808
0.65059 130.00000 0.06260
0.70882 130.00000 1.68752
0.76706 130.00000 2.37969
0.82529 130.00000 5.60350
0.88353 130.00000 3.45186
0.94176 130.00000 3.00059
1.00000 130.00000 2.45734

0.01000 140.00000 1.92958
0.06824 140.00000 0.72039
0.12647 140.00000 1.54648
0.18471 140.00000 0.26950
0.24294 140.00000 2.31431
0.30118 140.00000 0.60573
0.35941 140.00000 0.05906
0.41765 140.00000 0.59231
0.47588 140.00000 1.14899
0.53412 140.00000 0.04211
0.59235 140.00000 2.35590
0.65059 140.00000 0.53135
0.70882 140.00000 1.65896
0.76706 140.00000 4.63156
0.82529 140.00000 3.50635
0.88353 140.00000 3.08503
0.94176 140.00000 2.15451
1.00000 140.00000 0.47747

0.01000 150.00000 0.30195
0.06824 150.00000 0.89788
0.12647 150.00000 1.80112
0.18471 150.00000 1.47500
0.24294 150.00000 1.10138
0.30118 150.00000 1.92243
0.35941 150.00000 0.79085
0.41765 150.00000 0.94880
0.47588 150.00000 1.81140
0.53412 150.00000 0.98578
0.59235 150.00000 0.66246
0.65059 150.00000 1.20253
0.70882 150.00000 1.72505
0.76706 150.00000 2.40813
0.82529 150.00000 5.20714
0.88353 150.00000 4.04531
0.94176 150.00000 5.11683
1.00000 150.00000 2.10579

0.01000 160.00000 1.88700
0.06824 160.00000 0.72695
0.12647 160.00000 1.86790
0.18471 160.00000 1.40897
0.24294 160.00000 1.43010
0.30118 160.00000 0.14821
0.35941 160.00000 1.64980
0.41765 160.00000 0.91661
0.47588 160.00000 2.12628
0.53412 160.00000 2.40616
0.59235 160.00000 0.55592
0.65059 160.00000 3.71165
0.70882 160.00000 0.09668
0.76706 160.00000 1.55409
0.82529 160.00000 2.96422
0.88353 160.00000 2.57694
0.94176 160.00000 1.86969
1.00000 160.00000 3.99533

0.01000 170.00000 0.13041
0.06824 170.00000 0.26409
0.12647 170.00000 1.79043
0.18471 170.00000 2.54235
0.24294 170.00000 1.86074
0.30118 170.00000 0.40324
0.35941 170.00000 1.06420
0.41765 170.00000 2.38176
0.47588 170.00000 0.51445
0.53412 170.00000 2.53102
0.59235 170.00000 1.74201
0.65059 170.00000 3.38932
0.70882 170.00000 2.74636
0.76706 170.00000 0.63779
0.82529 170.00000 1.98324
0.88353 170.00000 2.16177
0.94176 170.00000 3.05192
1.00000 170.00000 4.00741

0.01000 180.00000 0.63827
0.06824 180.00000 0.88368
0.12647 180.00000 0.08639
0.18471 180.00000 3.55860
0.24294 180.00000 0.61219
0.30118 180.00000 1.36103
0.35941 180.00000 0.32123
0.41765 180.00000 1.73168
0.47588 180.00000 2.07162
0.53412 180.00000 0.68370
0.59235 180.00000 2.11683
0.65059 180.00000 1.01070
0.70882 180.00000 0.69979
0.76706 180.00000 3.16742
0.82529 180.00000 0.48481
0.88353 180.00000 0.44801
0.94176 180.00000 4.07311
1.00000 180.00000 5.26478

0.01000 190.00000 1.30430
0.06824 190.00000 2.10550
0.12647 190.00000 0.42387
0.18471 190.00000 1.56817
0.24294 190.00000 1.36708
0.30118 190.00000 0.10378
0.35941 190.00000 0.60322
0.41765 190.00000 2.71189
0.47588 190.00000 1.83876
0.53412 190.00000 1.92783
0.59235 190.00000 3.10334
0.65059 190.00000 0.15650
0.70882 190.00000 3.53163
0.76706 190.00000 0.39561
0.82529 190.00000 0.80632
0.88353 190.00000 1.25574
0.94176 190.00000 3.97412
1.00000 190.00000 4.19799

0.01000 200.00000 0.49769
0.06824 200.00000 2.04252
0.12647 200.00000 3.28351
0.18471 200.00000 1.53349
0.24294 200.00000 0.83001
0.30118 200.00000 0.89175
0.35941 200.00000 2.35179
0.41765 200.00000 1.38441
0.47588 200.00000 1.14091
0.53412 200.00000 1.35488
0.59235 200.00000 3.20998
0.65059 200.00000 1.63734
0.70882 200.00000 3.27864
0.76706 200.00000 1.28019
0.82529 200.00000 1.53397
0.88353 200.00000 1.08934
0.94176 200.00000 2.63321
1.00000 200.00000 2.54877


==> LNA_Bursting_Binomial.txt <==
MeanA	VarFromLNA
1.00000	0.00000	
6.00000	0.00000	
11.00000	0.00003	
16.00000	0.00065	
21.00000	0.00679	
26.00000	0.04389	
31.00000	0.20690	
36.00000	0.78207	
41.00000	2.53006	
46.00000	7.39563	
51.00000	20.58401	
56.00000	57.20135	
61.00000	162.81771	
66.00000	469.52402	
71.00000	1318.04999	
76.00000	3428.37982	
81.00000	7883.34920	
86.00000	15379.74378	
91.00000	24666.58578	
96.00000	32030.39698	
101.00000	33925.93629	
106.00000	30245.22443	
111.00000	23872.01925	
116.00000	17736.37920	
121.00000	13191.12587	
126.00000	10300.48620	
131.00000	8628.84880	
136.00000	7719.97309	
141.00000	7246.77402	
146.00000	7009.22041	
151.00000	6894.72717	
156.00000	6842.83412	
161.00000	6821.97733	
166.00000	6815.99112	
171.00000	6816.73295	
176.00000	6820.18301	
181.00000	6824.41751	
186.00000	6828.56571	
191.00000	6832.27682	
196.00000	6835.44915	

==> LNA_Bursting_Geometric.txt <==
MeanA	VarFromLNA
1.00000	0.00000	
6.00000	0.00000	
11.00000	0.00000	
16.00000	0.00006	
21.00000	0.00056	
26.00000	0.00339	
31.00000	0.01519	
36.00000	0.05523	
41.00000	0.17225	
46.00000	0.48109	
51.00000	1.25253	
56.00000	3.16271	
61.00000	8.00916	
66.00000	20.59558	
71.00000	52.77339	
76.00000	129.02516	
81.00000	285.76926	
86.00000	546.34824	
91.00000	869.12208	
96.00000	1130.32949	
101.00000	1211.26371	
106.00000	1106.82474	
111.00000	911.24635	
116.00000	720.89680	
121.00000	580.50673	
126.00000	492.50343	
131.00000	442.90334	
136.00000	417.04007	
141.00000	404.46219	
146.00000	398.84755	
151.00000	396.69704	
156.00000	396.17776	
161.00000	396.36735	
166.00000	396.81891	
171.00000	397.32616	
176.00000	397.80134	
181.00000	398.21330	
186.00000	398.55664	
191.00000	398.83672	
196.00000	399.06252	

==> LNA_Bursting_Poisson.txt <==
MeanA	VarFromLNA
1.00000	0.00000	
6.00000	0.00000	
11.00000	0.00002	
16.00000	0.00033	
21.00000	0.00332	
26.00000	0.02109	
31.00000	0.09825	
36.00000	0.36810	
41.00000	1.18075	
46.00000	3.41464	
51.00000	9.35610	
56.00000	25.44446	
61.00000	70.66851	
66.00000	199.33214	
71.00000	550.52683	
76.00000	1417.13162	
81.00000	3238.88888	
86.00000	6298.63168	
91.00000	10089.27836	
96.00000	13105.10635	
101.00000	13907.49043	
106.00000	12449.69968	
111.00000	9897.40163	
116.00000	7436.22063	
121.00000	5614.05448	
126.00000	4457.53724	
131.00000	3791.08942	
136.00000	3430.75908	
141.00000	3244.78036	
146.00000	3152.69719	
151.00000	3109.33394	
156.00000	3090.51474	
161.00000	3083.68138	
166.00000	3082.44864	
171.00000	3083.63474	
176.00000	3085.69465	
181.00000	3087.90878	
186.00000	3089.96739	
191.00000	3091.75946	
196.00000	3093.26644	

==> LNA_Bursting_Uniform.txt <==
MeanA	VarFromLNA
1.00000	0.00000	
6.00000	0.00000	
11.00000	0.00002	
16.00000	0.00044	
21.00000	0.00458	
26.00000	0.02948	
31.00000	0.13851	
36.00000	0.52176	
41.00000	1.67851	
46.00000	4.85261	
51.00000	13.23088	
56.00000	35.60756	
61.00000	97.46691	
66.00000	270.86425	
71.00000	739.17623	
76.00000	1887.21924	
81.00000	4291.84194	
86.00000	8324.23236	
91.00000	13321.80954	
96.00000	17314.73569	
101.00000	18418.53861	
106.00000	16566.52010	
111.00000	13277.32061	
116.00000	10098.11456	
121.00000	7745.02058	
126.00000	6254.25265	
131.00000	5398.10070	
136.00000	4937.73457	
141.00000	4702.18297	
146.00000	4587.19975	
151.00000	4534.38280	
156.00000	4512.58148	
161.00000	4505.69243	
166.00000	4505.58583	
171.00000	4508.25385	
176.00000	4511.78332	
181.00000	4515.30906	
186.00000	4518.48014	
191.00000	4521.19034	
196.00000	4523.44367	

==> MMPoiss.dat <==
MeanA	BoundVarB	VarB	VarFromLNA
0.01000	47.16019	47.86863	902.16592
0.58000	2862.54153	2970.06682	4329.72224
1.15000	4261.80959	4265.90743	4574.01581
1.72000	4670.13126	4685.09633	4688.59413
2.29000	4750.31458	4755.79249	4752.44353
2.86000	4763.99457	4773.45373	4790.74962
3.43000	4776.31124	4786.39260	4814.92196
4.00000	4793.38132	4795.96055	4830.86552


==> MMUnif.dat <==
MeanA	BoundVarB	VarB	VarFromLNA
0.01000	60.82689	61.43158	1154.96666
0.58000	3558.17136	3659.61811	5641.74305
1.15000	5324.53101	5231.97975	5941.60803
1.72000	5899.16001	5905.19977	6077.73482
2.29000	6057.94792	6059.31641	6152.97226
2.86000	6113.76790	6114.77889	6198.19482
3.43000	6151.42010	6177.88390	6226.93821
4.00000	6184.72587	6200.84120	6246.09124


==> MMbin.dat <==
MeanA	BoundVarB	VarB	VarFromLNA
0.01000	45.64379	45.20558	875.49925
0.58000	2795.02050	2799.69490	4182.42065
1.15000	4156.32896	4166.16597	4420.68247
1.72000	4542.73574	4550.84344	4533.11390
2.29000	4610.20208	4616.32075	4595.86233
2.86000	4616.45165	4618.07603	4633.49876
3.43000	4624.38654	4620.33847	4657.22081
4.00000	4638.84058	4641.15561	4672.84083


==> MMgeom.dat <==
MeanA	BoundVarB	VarB	VarFromLNA
0.01000	3.82658	3.87073	58.66303
0.58000	208.04752	210.67489	320.51428
1.15000	314.63813	317.70396	354.05592
1.72000	356.44651	361.97332	371.44394
2.29000	372.96616	374.53296	381.33105
2.86000	380.98040	381.37192	387.17058
3.43000	385.91630	387.63105	390.72015
4.00000	389.34302	390.26270	392.94144


==> VarB_Binomial.txt <==
MeanA	VarB
0.00000	0.00000	
10.00000	0.00000	
20.00000	0.00229	
30.00000	0.43681	
40.00000	3.79571	
50.00000	36.35124	
60.00000	291.80520	
70.00000	1914.96796	
80.00000	8096.68601	
90.00000	19908.57906	
100.00000	25299.54772	
110.00000	24088.45388	
120.00000	16053.18470	
130.00000	11161.70072	
140.00000	8082.12914	
150.00000	7360.32245	
160.00000	6812.80638	
170.00000	6800.04743	
180.00000	7004.27072	
190.00000	6756.20648	
200.00000	6874.81688	
210.00000	6863.48738	
220.00000	6870.34401	

==> VarB_Geometric.txt <==
MeanA	VarB
1.00000	0.00000	
11.00001	0.00000	
21.00002	0.00162	
31.00006	0.02393	
41.00041	0.31760	
50.99959	2.32444	
61.00165	14.47218	
70.99752	88.84578	
80.99789	319.23406	
91.00009	704.37403	
100.99990	942.59460	
111.00011	833.29736	
121.00678	638.35141	
130.99293	469.57273	
141.00395	425.58742	
150.98898	404.54792	
161.00467	393.26727	
170.99863	393.94690	
180.99548	401.13900	
190.98549	394.43920	
201.00503	400.99069	
211.01498	395.53097	

==> VarB_Poisson.txt <==
MeanA	VarB
0.00000	0.00000	
10.00000	0.00000	
20.00000	0.00171	
30.00000	0.13296	
40.00000	1.64216	
50.00000	16.52856	
60.00000	115.94100	
70.00000	840.42788	
80.00000	3308.81590	
90.00000	7815.44494	
100.00000	10794.35769	
110.00000	9450.55442	
120.00000	6799.40975	
130.00000	4666.42535	
140.00000	3651.52147	
150.00000	3209.81877	
160.00000	3064.42479	
170.00000	3005.42726	
180.00000	3106.01384	
190.00000	3113.18524	
200.00000	3167.61092	
210.00000	3083.95453	
220.00000	3020.84080	

==> VarB_Uniform.txt <==
MeanA	VarB
0.00000	0.00000	
10.00000	0.00000	
20.00000	0.00167	
30.00000	0.16274	
40.00000	2.75472	
50.00000	22.80903	
60.00000	178.87948	
70.00000	1104.65126	
80.00000	4337.41001	
90.00000	10100.46507	
100.00000	14510.28229	
110.00000	12812.05566	
120.00000	9654.13255	
130.00000	6267.58835	
140.00000	5122.61895	
150.00000	4559.69873	
160.00000	4590.01031	
170.00000	4491.47985	
180.00000	4450.83852	
190.00000	4604.79959	
200.00000	4701.43307	
210.00000	4383.10847	
220.00000	4491.48653	
